Render-in-the-Loop: Vector Graphics Generation via Visual Self-Feedback

Multimodal Large Language Models (MLLMs) have shown promising capabilities in generating Scalable Vector Graphics (SVG) via direct code synthesis. However, existing paradigms typically adopt an open-loop "blind drawing" approach, where models generate symbolic code sequences without perceiving intermediate visual outcomes. This methodology severely underutilizes the powerful visual priors embedded in MLLMs vision encoders, treating SVG generation as a disjointed textual sequence modeling task rather than an integrated visuo-spatial one. Consequently, models struggle to reason about partial canvas states and implicit occlusion relationships, which are visually explicit but textually ambiguous. To bridge this gap, we propose Render-in-the-Loop, a novel generation paradigm that reformulates SVG synthesis as a step-wise, visual-context-aware process. By rendering intermediate code states into a cumulative canvas, the model explicitly observes the evolving visual context at each step, leveraging on-the-fly feedback to guide subsequent generation. However, we demonstrate that applying this visual loop naively to off-the-shelf models is suboptimal due to their inability to leverage incremental visual-code mappings. To address this, we first utilize fine-grained path decomposition to construct dense multi-step visual trajectories, and then introduce a Visual Self-Feedback (VSF) training strategy to condition the next primitive generation on intermediate visual states. Furthermore, a Render-and-Verify (RaV) inference mechanism is proposed to effectively filter degenerate and redundant primitives. Our framework, instantiated on a multimodal foundation model, outperforms strong open-weight baselines on the standard MMSVGBench. This result highlights the remarkable data efficiency and generalization capability of our Render-in-the-Loop paradigm for both Text-to-SVG and Image-to-SVG tasks.

==> cite.txt <==
% 1. Jimmy
@inproceedings{liu2026arflow,
  title={Arflow: Auto-regressive optical flow estimation for arbitrary-length videos via progressive next-frame forecasting},
  author={Liu, Jiuming and Liu, Mengmeng and Zhu, Siting and Zhang, Yunpeng and Li, Jiangtao and Yang, Michael Ying and Nex, Francesco and Cheng, Hao and Wang, Hesheng},
  booktitle={The Fourteenth International Conference on Learning Representations},
  year={2026}
}
@inproceedings{liu2023regformer,
  title={Regformer: An efficient projection-aware transformer network for large-scale point cloud registration},
  author={Liu, Jiuming and Wang, Guangming and Liu, Zhe and Jiang, Chaokang and Pollefeys, Marc and Wang, Hesheng},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={8451--8460},
  year={2023}
}
inproceedings{liu2024difflow3d,
  title={DifFlow3D: Toward Robust Uncertainty-Aware Scene Flow Estimation with Iterative Diffusion-Based Refinement},
  author={Liu, Jiuming and Wang, Guangming and Ye, Weicai and Jiang, Chaokang and Han, Jinru and Liu, Zhe and Zhang, Guofeng and Du, Dalong and Wang, Hesheng},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={15109--15119},
  year={2024}
}

% 2.
@inproceedings{guo2025quantized,
title = {Quantized-TinyLLaVA: A New Multimodal Foundation Model Enables Efficient Split Learning},
author = {Guo, Jiajun and Luo, Xin and Zheng, Jiayin and Wang, Yiqun and Chang, Kai-Wei and Wang, Wei and Liu, Jie},
booktitle = {arXiv preprint arXiv:2511.23402},
year = {2025}
}

@article{liu2026memory,
  title={The Memory Curse: How Expanded Recall Erodes Cooperative Intent in LLM Agents},
  author={Liu, Jiayuan and Li, Tianqin and Du, Shiyi and Luo, Xin and Zeng, Haoxuan and Tewolde, Emanuel and Lee, Tai Sing and Wang, Tonghan and Kingsford, Carl and Conitzer, Vincent},
  journal={arXiv preprint arXiv:2605.08060},
  year={2026}
}

@inproceedings{tao2025autopcr,
title = {AutoPCR: Automated Phenotype Concept Recognition by Prompting},
author = {Tao, Yicheng and Huang, Yuanhao and Wang, Yiqun and Luo, Xin and Liu, Jie},
booktitle = {arXiv preprint arXiv:2507.19315},
year = {2025}
}



% 3
@inproceedings{pan2024harmonicnerf,
  title={HarmonicNeRF: Geometry-informed synthetic view augmentation for 3D scene reconstruction in driving scenarios},
  author={Pan, Xiaochao and Yao, Jiawei and Kou, Hongrui and Wu, Tong and Xiao, Canran},
  booktitle={Proceedings of the 32nd ACM International Conference on Multimedia},
  pages={5987--5996},
  year={2024}
}

@article{yao2024swift,
  title={Swift sampler: Efficient learning of sampler by 10 parameters},
  author={Yao, Jiawei and Li, Chuming and Xiao, Canran},
  journal={Advances in Neural Information Processing Systems},
  volume={37},
  pages={59030--59053},
  year={2024}
}

% 4
@inproceedings{pan2024harmonicnerf,
  title={HarmonicNeRF: Geometry-informed synthetic view augmentation for 3D scene reconstruction in driving scenarios},
  author={Pan, Xiaochao and Yao, Jiawei and Kou, Hongrui and Wu, Tong and Xiao, Canran},
  booktitle={Proceedings of the 32nd ACM International Conference on Multimedia},
  pages={5987--5996},
  year={2024}
}

@article{yao2024swift,
  title={Swift sampler: Efficient learning of sampler by 10 parameters},
  author={Yao, Jiawei and Li, Chuming and Xiao, Canran},
  journal={Advances in Neural Information Processing Systems},
  volume={37},
  pages={59030--59053},
  year={2024}
}


% 5
@inproceedings{li2025frequency,
  title={Frequency-aligned knowledge distillation for lightweight spatiotemporal forecasting},
  author={Li, Yuqi and Yang, Chuanguang and Zeng, Hansheng and Dong, Zeyu and An, Zhulin and Xu, Yongjun and Tian, Yingli and Wu, Hao},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={7262--7272},
  year={2025}
}

 @ARTICLE{11541222,
  author={Li, Yuqi and Dong, Junhao and Liu, Jiao and Koniusz, Piotr and Zeng, Hansheng and Yang, Chuanguang and Liu, Junming and Tian, Yingli and Huang, Tingwen and Wu, Hao},
  journal={IEEE Transactions on Evolutionary Computation}, 
  title={Evolving Multimodal Models for Physical Dynamics: A Multi-objective Neuroevolution Approach}, 
  year={2026},
  doi={10.1109/TEVC.2026.3698641}
}
@article{li2025preference,
  title={A preference-driven methodology for efficient code generation},
  author={Li, Yuqi and Zhou, Zijie and Peng, Zhiyuan and Dong, Junhao and You, Haochen and Yan, Renye and Wen, Shiping and Tian, Yingli and Huang, Tingwen},
  journal={IEEE Transactions on Artificial Intelligence},
  year={2025},
  publisher={IEEE}
}

% 6
@article{lu2026worldcoder,
  title={WorldCoder-Bench: Benchmarking Physically Grounded 3D World Synthesis},
  author={Lu, Shuo and Xu, Yinuo and Yu, Kecheng and Jiang, Siru and Yu, Yongcan and Wang, Yubin and Yang, Haitao and Zhang, Yuxiang and Wang, Bin and He, Ran and others},
  journal={arXiv preprint arXiv:2606.01869},
  year={2026}
}

@inproceedings{lu2025uni,
  title={Uni-layout: Integrating human feedback in unified layout generation and evaluation},
  author={Lu, Shuo and Chen, Yanyin and Feng, Wei and Fan, Jiahao and Li, Fengheng and Zhang, Zheng and Lv, Jingjing and Shen, Junjie and Law, Ching and Liang, Jian},
  booktitle={Proceedings of the 33rd ACM International Conference on Multimedia},
  pages={7709--7718},
  year={2025}
}

@article{lu2026one,
  title={One Size, Many Fits: Aligning Diverse Group-Wise Click Preferences in Large-Scale Advertising Image Generation},
  author={Lu, Shuo and Wang, Haohan and Feng, Wei and Wang, Weizhen and Zhang, Shen and Li, Yaoyu and Ma, Ao and Zhang, Zheng and Lv, Jingjing and Shen, Junjie and others},
  journal={arXiv preprint arXiv:2602.02033},
  year={2026}
}


==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

